Set-Preserving Calibration from Conformal P-Values to E-Values

Standard conformal prediction (CP) procedures are typically formulated in terms of p-values, but reliance on p-values alone limits flexibility, for example, when combining dependent evidence across models or data splits. Recent work has explored e-value formulations for conformal inference, yet a direct connection between p- and e-value formulations in CP has been missing, especially regarding their statistical efficiency. We first identify limitations of classical p-to-e calibrators in the CP setting, showing that they are not set-preserving and can lead to overly conservative prediction sets. To address this, we propose a novel P2E calibrator that converts conformal p-values into e-values without altering the prediction set induced by the original conformal p-value. We establish both theoretically and empirically that our calibrator can yield significant efficiency gains over existing p-to-e calibrators. This e-value formulation enables principled use of recent advances in e-value merging and randomization, where we demonstrate its impact in two applications: cross-conformal prediction (CCP), whose variants typically provide only approximate $1-2\alpha$ coverage, and conformal aggregation (CA). In both cases, our e-value-based methods satisfy the desired $1-\alpha$ coverage guarantee while improving efficiency over standard baselines. More broadly, our approach expands the flexibility of CP and opens new directions for efficient, distribution-free uncertainty quantification.

==> sigmoid_alpha0.1.dat <==
x n10 n30 n100
0.00000 10.46590912 10.22292612 10.08348670
0.00200 10.46583051 10.22292612 10.08348670
0.00401 10.46574041 10.22292612 10.08348670
0.00601 10.46563713 10.22292612 10.08348670
0.00802 10.46551875 10.22292612 10.08348670
0.01002 10.46538306 10.22292612 10.08348670
0.01202 10.46522752 10.22292612 10.08348670
0.01403 10.46504925 10.22292612 10.08348670
0.01603 10.46484490 10.22292612 10.08348670
0.01804 10.46461068 10.22292612 10.08348670
0.02004 10.46434221 10.22292612 10.08348670
0.02204 10.46403450 10.22292612 10.08348670
0.02405 10.46368180 10.22292612 10.08348670
0.02605 10.46327754 10.22292611 10.08348670
0.02806 10.46281420 10.22292611 10.08348670
0.03006 10.46228314 10.22292611 10.08348670
0.03206 10.46167447 10.22292610 10.08348670
0.03407 10.46097687 10.22292608 10.08348670
0.03607 10.46017735 10.22292606 10.08348670
0.03808 10.45926104 10.22292603 10.08348670
0.04008 10.45821091 10.22292597 10.08348670
0.04208 10.45700745 10.22292589 10.08348670
0.04409 10.45562831 10.22292574 10.08348670
0.04609 10.45404791 10.22292551 10.08348670
0.04810 10.45223695 10.22292515 10.08348670
0.05010 10.45016188 10.22292455 10.08348670
0.05210 10.44778434 10.22292359 10.08348670
0.05411 10.44506038 10.22292204 10.08348670
0.05611 10.44193977 10.22291955 10.08348670
0.05812 10.43836503 10.22291553 10.08348670
0.06012 10.43427047 10.22290905 10.08348670
0.06212 10.42958098 10.22289861 10.08348670
0.06413 10.42421079 10.22288177 10.08348670
0.06613 10.41806197 10.22285464 10.08348670
0.06814 10.41102273 10.22281091 10.08348670
0.07014 10.40296563 10.22274043 10.08348670
0.07214 10.39374543 10.22262683 10.08348670
0.07415 10.38319678 10.22244373 10.08348670
0.07615 10.37113159 10.22214863 10.08348670
0.07816 10.35733620 10.22167302 10.08348670
0.08016 10.34156818 10.22090652 10.08348670
0.08216 10.32355290 10.21967132 10.08348670
0.08417 10.30297976 10.21768105 10.08348668
0.08617 10.27949823 10.21447476 10.08348658
0.08818 10.25271364 10.20931108 10.08348588
0.09018 10.22218272 10.20099925 10.08348093
0.09218 10.18740929 10.18763066 10.08344588
0.09419 10.14783979 10.16615676 10.08319786
0.09619 10.10285932 10.13173497 10.08144294
0.09820 10.05178805 10.07674186 10.06904087
0.10020 9.99387862 9.98934952 9.98213628
0.10220 9.92831476 9.85163706 9.40752042
0.10421 9.85421186 9.63749023 6.68441121
0.10621 9.77061986 9.31126065 2.19268278
0.10822 9.67652945 8.82952543 0.38097032
0.11022 9.57088221 8.14990837 0.05563739
0.11222 9.45258566 7.25040866 0.00789917
0.11423 9.32053401 6.15540286 0.00111693
0.11623 9.17363543 4.95036031 0.00015784
0.11824 9.01084633 3.76298083 0.00002230
0.12024 8.83121292 2.71381419 0.00000315
0.12224 8.63391956 1.87238275 0.00000045
0.12425 8.41834295 1.24846568 0.00000006
0.12625 8.18410998 0.81222888 0.00000001
0.12826 7.93115639 0.51959600 0.00000000
0.13026 7.65978208 0.32871134 0.00000000
0.13226 7.37069827 0.20646015 0.00000000
0.13427 7.06506107 0.12908229 0.00000000
0.13627 6.74448628 0.08047139 0.00000000
0.13828 6.41104074 0.05007598 0.00000000
0.14028 6.06720753 0.03112620 0.00000000
0.14228 5.71582427 0.01933377 0.00000000
0.14429 5.35999665 0.01200375 0.00000000
0.14629 5.00299226 0.00745073 0.00000000
0.14830 4.64812210 0.00462389 0.00000000
0.15030 4.29861863 0.00286926 0.00000000
0.15230 3.95751997 0.00178035 0.00000000
0.15431 3.62756880 0.00110464 0.00000000
0.15631 3.31113267 0.00068537 0.00000000
0.15832 3.01015002 0.00042523 0.00000000
0.16032 2.72610310 0.00026383 0.00000000
0.16232 2.46001656 0.00016369 0.00000000
0.16433 2.21247818 0.00010156 0.00000000
0.16633 1.98367693 0.00006301 0.00000000
0.16834 1.77345307 0.00003909 0.00000000
0.17034 1.58135485 0.00002425 0.00000000
0.17234 1.40669736 0.00001505 0.00000000
0.17435 1.24861954 0.00000934 0.00000000
0.17635 1.10613686 0.00000579 0.00000000
0.17836 0.97818780 0.00000359 0.00000000
0.18036 0.86367326 0.00000223 0.00000000
0.18236 0.76148880 0.00000138 0.00000000
0.18437 0.67054996 0.00000086 0.00000000
0.18637 0.58981124 0.00000053 0.00000000
0.18838 0.51827966 0.00000033 0.00000000
0.19038 0.45502366 0.00000020 0.00000000
0.19238 0.39917827 0.00000013 0.00000000
0.19439 0.34994725 0.00000008 0.00000000
0.19639 0.30660302 0.00000005 0.00000000
0.19840 0.26848489 0.00000003 0.00000000
0.20040 0.23499615 0.00000002 0.00000000
0.20240 0.20560033 0.00000001 0.00000000
0.20441 0.17981702 0.00000001 0.00000000
0.20641 0.15721753 0.00000000 0.00000000
0.20842 0.13742041 0.00000000 0.00000000
0.21042 0.12008714 0.00000000 0.00000000
0.21242 0.10491796 0.00000000 0.00000000
0.21443 0.09164795 0.00000000 0.00000000
0.21643 0.08004336 0.00000000 0.00000000
0.21844 0.06989827 0.00000000 0.00000000
0.22044 0.06103145 0.00000000 0.00000000
0.22244 0.05328366 0.00000000 0.00000000
0.22445 0.04651503 0.00000000 0.00000000
0.22645 0.04060287 0.00000000 0.00000000
0.22846 0.03543960 0.00000000 0.00000000
0.23046 0.03093097 0.00000000 0.00000000
0.23246 0.02699445 0.00000000 0.00000000
0.23447 0.02355779 0.00000000 0.00000000
0.23647 0.02055778 0.00000000 0.00000000
0.23848 0.01793917 0.00000000 0.00000000
0.24048 0.01565360 0.00000000 0.00000000
0.24248 0.01365885 0.00000000 0.00000000
0.24449 0.01191801 0.00000000 0.00000000
0.24649 0.01039881 0.00000000 0.00000000
0.24850 0.00907311 0.00000000 0.00000000
0.25050 0.00791628 0.00000000 0.00000000
0.25251 0.00690685 0.00000000 0.00000000
0.25451 0.00602606 0.00000000 0.00000000
0.25651 0.00525754 0.00000000 0.00000000
0.25852 0.00458699 0.00000000 0.00000000
0.26052 0.00400193 0.00000000 0.00000000
0.26253 0.00349146 0.00000000 0.00000000
0.26453 0.00304609 0.00000000 0.00000000
0.26653 0.00265752 0.00000000 0.00000000
0.26854 0.00231850 0.00000000 0.00000000
0.27054 0.00202272 0.00000000 0.00000000
0.27255 0.00176467 0.00000000 0.00000000
0.27455 0.00153954 0.00000000 0.00000000
0.27655 0.00134312 0.00000000 0.00000000
0.27856 0.00117176 0.00000000 0.00000000
0.28056 0.00102226 0.00000000 0.00000000
0.28257 0.00089184 0.00000000 0.00000000
0.28457 0.00077805 0.00000000 0.00000000
0.28657 0.00067878 0.00000000 0.00000000
0.28858 0.00059217 0.00000000 0.00000000
0.29058 0.00051662 0.00000000 0.00000000
0.29259 0.00045070 0.00000000 0.00000000
0.29459 0.00039320 0.00000000 0.00000000
0.29659 0.00034303 0.00000000 0.00000000
0.29860 0.00029926 0.00000000 0.00000000
0.30060 0.00026108 0.00000000 0.00000000
0.30261 0.00022776 0.00000000 0.00000000
0.30461 0.00019870 0.00000000 0.00000000
0.30661 0.00017335 0.00000000 0.00000000
0.30862 0.00015123 0.00000000 0.00000000
0.31062 0.00013193 0.00000000 0.00000000
0.31263 0.00011510 0.00000000 0.00000000
0.31463 0.00010041 0.00000000 0.00000000
0.31663 0.00008760 0.00000000 0.00000000
0.31864 0.00007642 0.00000000 0.00000000
0.32064 0.00006667 0.00000000 0.00000000
0.32265 0.00005817 0.00000000 0.00000000
0.32465 0.00005074 0.00000000 0.00000000
0.32665 0.00004427 0.00000000 0.00000000
0.32866 0.00003862 0.00000000 0.00000000
0.33066 0.00003369 0.00000000 0.00000000
0.33267 0.00002939 0.00000000 0.00000000
0.33467 0.00002564 0.00000000 0.00000000
0.33667 0.00002237 0.00000000 0.00000000
0.33868 0.00001952 0.00000000 0.00000000
0.34068 0.00001703 0.00000000 0.00000000
0.34269 0.00001485 0.00000000 0.00000000
0.34469 0.00001296 0.00000000 0.00000000
0.34669 0.00001130 0.00000000 0.00000000
0.34870 0.00000986 0.00000000 0.00000000
0.35070 0.00000860 0.00000000 0.00000000
0.35271 0.00000751 0.00000000 0.00000000
0.35471 0.00000655 0.00000000 0.00000000
0.35671 0.00000571 0.00000000 0.00000000
0.35872 0.00000498 0.00000000 0.00000000
0.36072 0.00000435 0.00000000 0.00000000
0.36273 0.00000379 0.00000000 0.00000000
0.36473 0.00000331 0.00000000 0.00000000
0.36673 0.00000289 0.00000000 0.00000000
0.36874 0.00000252 0.00000000 0.00000000
0.37074 0.00000220 0.00000000 0.00000000
0.37275 0.00000192 0.00000000 0.00000000
0.37475 0.00000167 0.00000000 0.00000000
0.37675 0.00000146 0.00000000 0.00000000
0.37876 0.00000127 0.00000000 0.00000000
0.38076 0.00000111 0.00000000 0.00000000
0.38277 0.00000097 0.00000000 0.00000000
0.38477 0.00000085 0.00000000 0.00000000
0.38677 0.00000074 0.00000000 0.00000000
0.38878 0.00000064 0.00000000 0.00000000
0.39078 0.00000056 0.00000000 0.00000000
0.39279 0.00000049 0.00000000 0.00000000
0.39479 0.00000043 0.00000000 0.00000000
0.39679 0.00000037 0.00000000 0.00000000
0.39880 0.00000033 0.00000000 0.00000000
0.40080 0.00000028 0.00000000 0.00000000
0.40281 0.00000025 0.00000000 0.00000000
0.40481 0.00000022 0.00000000 0.00000000
0.40681 0.00000019 0.00000000 0.00000000
0.40882 0.00000016 0.00000000 0.00000000
0.41082 0.00000014 0.00000000 0.00000000
0.41283 0.00000013 0.00000000 0.00000000
0.41483 0.00000011 0.00000000 0.00000000
0.41683 0.00000010 0.00000000 0.00000000
0.41884 0.00000008 0.00000000 0.00000000
0.42084 0.00000007 0.00000000 0.00000000
0.42285 0.00000006 0.00000000 0.00000000
0.42485 0.00000006 0.00000000 0.00000000
0.42685 0.00000005 0.00000000 0.00000000
0.42886 0.00000004 0.00000000 0.00000000
0.43086 0.00000004 0.00000000 0.00000000
0.43287 0.00000003 0.00000000 0.00000000
0.43487 0.00000003 0.00000000 0.00000000
0.43687 0.00000002 0.00000000 0.00000000
0.43888 0.00000002 0.00000000 0.00000000
0.44088 0.00000002 0.00000000 0.00000000
0.44289 0.00000002 0.00000000 0.00000000
0.44489 0.00000001 0.00000000 0.00000000
0.44689 0.00000001 0.00000000 0.00000000
0.44890 0.00000001 0.00000000 0.00000000
0.45090 0.00000001 0.00000000 0.00000000
0.45291 0.00000001 0.00000000 0.00000000
0.45491 0.00000001 0.00000000 0.00000000
0.45691 0.00000001 0.00000000 0.00000000
0.45892 0.00000001 0.00000000 0.00000000
0.46092 0.00000000 0.00000000 0.00000000
0.46293 0.00000000 0.00000000 0.00000000
0.46493 0.00000000 0.00000000 0.00000000
0.46693 0.00000000 0.00000000 0.00000000
0.46894 0.00000000 0.00000000 0.00000000
0.47094 0.00000000 0.00000000 0.00000000
0.47295 0.00000000 0.00000000 0.00000000
0.47495 0.00000000 0.00000000 0.00000000
0.47695 0.00000000 0.00000000 0.00000000
0.47896 0.00000000 0.00000000 0.00000000
0.48096 0.00000000 0.00000000 0.00000000
0.48297 0.00000000 0.00000000 0.00000000
0.48497 0.00000000 0.00000000 0.00000000
0.48697 0.00000000 0.00000000 0.00000000
0.48898 0.00000000 0.00000000 0.00000000
0.49098 0.00000000 0.00000000 0.00000000
0.49299 0.00000000 0.00000000 0.00000000
0.49499 0.00000000 0.00000000 0.00000000
0.49699 0.00000000 0.00000000 0.00000000
0.49900 0.00000000 0.00000000 0.00000000
0.50100 0.00000000 0.00000000 0.00000000
0.50301 0.00000000 0.00000000 0.00000000
0.50501 0.00000000 0.00000000 0.00000000
0.50701 0.00000000 0.00000000 0.00000000
0.50902 0.00000000 0.00000000 0.00000000
0.51102 0.00000000 0.00000000 0.00000000
0.51303 0.00000000 0.00000000 0.00000000
0.51503 0.00000000 0.00000000 0.00000000
0.51703 0.00000000 0.00000000 0.00000000
0.51904 0.00000000 0.00000000 0.00000000
0.52104 0.00000000 0.00000000 0.00000000
0.52305 0.00000000 0.00000000 0.00000000
0.52505 0.00000000 0.00000000 0.00000000
0.52705 0.00000000 0.00000000 0.00000000
0.52906 0.00000000 0.00000000 0.00000000
0.53106 0.00000000 0.00000000 0.00000000
0.53307 0.00000000 0.00000000 0.00000000
0.53507 0.00000000 0.00000000 0.00000000
0.53707 0.00000000 0.00000000 0.00000000
0.53908 0.00000000 0.00000000 0.00000000
0.54108 0.00000000 0.00000000 0.00000000
0.54309 0.00000000 0.00000000 0.00000000
0.54509 0.00000000 0.00000000 0.00000000
0.54709 0.00000000 0.00000000 0.00000000
0.54910 0.00000000 0.00000000 0.00000000
0.55110 0.00000000 0.00000000 0.00000000
0.55311 0.00000000 0.00000000 0.00000000
0.55511 0.00000000 0.00000000 0.00000000
0.55711 0.00000000 0.00000000 0.00000000
0.55912 0.00000000 0.00000000 0.00000000
0.56112 0.00000000 0.00000000 0.00000000
0.56313 0.00000000 0.00000000 0.00000000
0.56513 0.00000000 0.00000000 0.00000000
0.56713 0.00000000 0.00000000 0.00000000
0.56914 0.00000000 0.00000000 0.00000000
0.57114 0.00000000 0.00000000 0.00000000
0.57315 0.00000000 0.00000000 0.00000000
0.57515 0.00000000 0.00000000 0.00000000
0.57715 0.00000000 0.00000000 0.00000000
0.57916 0.00000000 0.00000000 0.00000000
0.58116 0.00000000 0.00000000 0.00000000
0.58317 0.00000000 0.00000000 0.00000000
0.58517 0.00000000 0.00000000 0.00000000
0.58717 0.00000000 0.00000000 0.00000000
0.58918 0.00000000 0.00000000 0.00000000
0.59118 0.00000000 0.00000000 0.00000000
0.59319 0.00000000 0.00000000 0.00000000
0.59519 0.00000000 0.00000000 0.00000000
0.59719 0.00000000 0.00000000 0.00000000
0.59920 0.00000000 0.00000000 0.00000000
0.60120 0.00000000 0.00000000 0.00000000
0.60321 0.00000000 0.00000000 0.00000000
0.60521 0.00000000 0.00000000 0.00000000
0.60721 0.00000000 0.00000000 0.00000000
0.60922 0.00000000 0.00000000 0.00000000
0.61122 0.00000000 0.00000000 0.00000000
0.61323 0.00000000 0.00000000 0.00000000
0.61523 0.00000000 0.00000000 0.00000000
0.61723 0.00000000 0.00000000 0.00000000
0.61924 0.00000000 0.00000000 0.00000000
0.62124 0.00000000 0.00000000 0.00000000
0.62325 0.00000000 0.00000000 0.00000000
0.62525 0.00000000 0.00000000 0.00000000
0.62725 0.00000000 0.00000000 0.00000000
0.62926 0.00000000 0.00000000 0.00000000
0.63126 0.00000000 0.00000000 0.00000000
0.63327 0.00000000 0.00000000 0.00000000
0.63527 0.00000000 0.00000000 0.00000000
0.63727 0.00000000 0.00000000 0.00000000
0.63928 0.00000000 0.00000000 0.00000000
0.64128 0.00000000 0.00000000 0.00000000
0.64329 0.00000000 0.00000000 0.00000000
0.64529 0.00000000 0.00000000 0.00000000
0.64729 0.00000000 0.00000000 0.00000000
0.64930 0.00000000 0.00000000 0.00000000
0.65130 0.00000000 0.00000000 0.00000000
0.65331 0.00000000 0.00000000 0.00000000
0.65531 0.00000000 0.00000000 0.00000000
0.65731 0.00000000 0.00000000 0.00000000
0.65932 0.00000000 0.00000000 0.00000000
0.66132 0.00000000 0.00000000 0.00000000
0.66333 0.00000000 0.00000000 0.00000000
0.66533 0.00000000 0.00000000 0.00000000
0.66733 0.00000000 0.00000000 0.00000000
0.66934 0.00000000 0.00000000 0.00000000
0.67134 0.00000000 0.00000000 0.00000000
0.67335 0.00000000 0.00000000 0.00000000
0.67535 0.00000000 0.00000000 0.00000000
0.67735 0.00000000 0.00000000 0.00000000
0.67936 0.00000000 0.00000000 0.00000000
0.68136 0.00000000 0.00000000 0.00000000
0.68337 0.00000000 0.00000000 0.00000000
0.68537 0.00000000 0.00000000 0.00000000
0.68737 0.00000000 0.00000000 0.00000000
0.68938 0.00000000 0.00000000 0.00000000
0.69138 0.00000000 0.00000000 0.00000000
0.69339 0.00000000 0.00000000 0.00000000
0.69539 0.00000000 0.00000000 0.00000000
0.69739 0.00000000 0.00000000 0.00000000
0.69940 0.00000000 0.00000000 0.00000000
0.70140 0.00000000 0.00000000 0.00000000
0.70341 0.00000000 0.00000000 0.00000000
0.70541 0.00000000 0.00000000 0.00000000
0.70741 0.00000000 0.00000000 0.00000000
0.70942 0.00000000 0.00000000 0.00000000
0.71142 0.00000000 0.00000000 0.00000000
0.71343 0.00000000 0.00000000 0.00000000
0.71543 0.00000000 0.00000000 0.00000000
0.71743 0.00000000 0.00000000 0.00000000
0.71944 0.00000000 0.00000000 0.00000000
0.72144 0.00000000 0.00000000 0.00000000
0.72345 0.00000000 0.00000000 0.00000000
0.72545 0.00000000 0.00000000 0.00000000
0.72745 0.00000000 0.00000000 0.00000000
0.72946 0.00000000 0.00000000 0.00000000
0.73146 0.00000000 0.00000000 0.00000000
0.73347 0.00000000 0.00000000 0.00000000
0.73547 0.00000000 0.00000000 0.00000000
0.73747 0.00000000 0.00000000 0.00000000
0.73948 0.00000000 0.00000000 0.00000000
0.74148 0.00000000 0.00000000 0.00000000
0.74349 0.00000000 0.00000000 0.00000000
0.74549 0.00000000 0.00000000 0.00000000
0.74749 0.00000000 0.00000000 0.00000000
0.74950 0.00000000 0.00000000 0.00000000
0.75150 0.00000000 0.00000000 0.00000000
0.75351 0.00000000 0.00000000 0.00000000
0.75551 0.00000000 0.00000000 0.00000000
0.75752 0.00000000 0.00000000 0.00000000
0.75952 0.00000000 0.00000000 0.00000000
0.76152 0.00000000 0.00000000 0.00000000
0.76353 0.00000000 0.00000000 0.00000000
0.76553 0.00000000 0.00000000 0.00000000
0.76754 0.00000000 0.00000000 0.00000000
0.76954 0.00000000 0.00000000 0.00000000
0.77154 0.00000000 0.00000000 0.00000000
0.77355 0.00000000 0.00000000 0.00000000
0.77555 0.00000000 0.00000000 0.00000000
0.77756 0.00000000 0.00000000 0.00000000
0.77956 0.00000000 0.00000000 0.00000000
0.78156 0.00000000 0.00000000 0.00000000
0.78357 0.00000000 0.00000000 0.00000000
0.78557 0.00000000 0.00000000 0.00000000
0.78758 0.00000000 0.00000000 0.00000000
0.78958 0.00000000 0.00000000 0.00000000
0.79158 0.00000000 0.00000000 0.00000000
0.79359 0.00000000 0.00000000 0.00000000
0.79559 0.00000000 0.00000000 0.00000000
0.79760 0.00000000 0.00000000 0.00000000
0.79960 0.00000000 0.00000000 0.00000000
0.80160 0.00000000 0.00000000 0.00000000
0.80361 0.00000000 0.00000000 0.00000000
0.80561 0.00000000 0.00000000 0.00000000
0.80762 0.00000000 0.00000000 0.00000000
0.80962 0.00000000 0.00000000 0.00000000
0.81162 0.00000000 0.00000000 0.00000000
0.81363 0.00000000 0.00000000 0.00000000
0.81563 0.00000000 0.00000000 0.00000000
0.81764 0.00000000 0.00000000 0.00000000
0.81964 0.00000000 0.00000000 0.00000000
0.82164 0.00000000 0.00000000 0.00000000
0.82365 0.00000000 0.00000000 0.00000000
0.82565 0.00000000 0.00000000 0.00000000
0.82766 0.00000000 0.00000000 0.00000000
0.82966 0.00000000 0.00000000 0.00000000
0.83166 0.00000000 0.00000000 0.00000000
0.83367 0.00000000 0.00000000 0.00000000
0.83567 0.00000000 0.00000000 0.00000000
0.83768 0.00000000 0.00000000 0.00000000
0.83968 0.00000000 0.00000000 0.00000000
0.84168 0.00000000 0.00000000 0.00000000
0.84369 0.00000000 0.00000000 0.00000000
0.84569 0.00000000 0.00000000 0.00000000
0.84770 0.00000000 0.00000000 0.00000000
0.84970 0.00000000 0.00000000 0.00000000
0.85170 0.00000000 0.00000000 0.00000000
0.85371 0.00000000 0.00000000 0.00000000
0.85571 0.00000000 0.00000000 0.00000000
0.85772 0.00000000 0.00000000 0.00000000
0.85972 0.00000000 0.00000000 0.00000000
0.86172 0.00000000 0.00000000 0.00000000
0.86373 0.00000000 0.00000000 0.00000000
0.86573 0.00000000 0.00000000 0.00000000
0.86774 0.00000000 0.00000000 0.00000000
0.86974 0.00000000 0.00000000 0.00000000
0.87174 0.00000000 0.00000000 0.00000000
0.87375 0.00000000 0.00000000 0.00000000
0.87575 0.00000000 0.00000000 0.00000000
0.87776 0.00000000 0.00000000 0.00000000
0.87976 0.00000000 0.00000000 0.00000000
0.88176 0.00000000 0.00000000 0.00000000
0.88377 0.00000000 0.00000000 0.00000000
0.88577 0.00000000 0.00000000 0.00000000
0.88778 0.00000000 0.00000000 0.00000000
0.88978 0.00000000 0.00000000 0.00000000
0.89178 0.00000000 0.00000000 0.00000000
0.89379 0.00000000 0.00000000 0.00000000
0.89579 0.00000000 0.00000000 0.00000000
0.89780 0.00000000 0.00000000 0.00000000
0.89980 0.00000000 0.00000000 0.00000000
0.90180 0.00000000 0.00000000 0.00000000
0.90381 0.00000000 0.00000000 0.00000000
0.90581 0.00000000 0.00000000 0.00000000
0.90782 0.00000000 0.00000000 0.00000000
0.90982 0.00000000 0.00000000 0.00000000
0.91182 0.00000000 0.00000000 0.00000000
0.91383 0.00000000 0.00000000 0.00000000
0.91583 0.00000000 0.00000000 0.00000000
0.91784 0.00000000 0.00000000 0.00000000
0.91984 0.00000000 0.00000000 0.00000000
0.92184 0.00000000 0.00000000 0.00000000
0.92385 0.00000000 0.00000000 0.00000000
0.92585 0.00000000 0.00000000 0.00000000
0.92786 0.00000000 0.00000000 0.00000000
0.92986 0.00000000 0.00000000 0.00000000
0.93186 0.00000000 0.00000000 0.00000000
0.93387 0.00000000 0.00000000 0.00000000
0.93587 0.00000000 0.00000000 0.00000000
0.93788 0.00000000 0.00000000 0.00000000
0.93988 0.00000000 0.00000000 0.00000000
0.94188 0.00000000 0.00000000 0.00000000
0.94389 0.00000000 0.00000000 0.00000000
0.94589 0.00000000 0.00000000 0.00000000
0.94790 0.00000000 0.00000000 0.00000000
0.94990 0.00000000 0.00000000 0.00000000
0.95190 0.00000000 0.00000000 0.00000000
0.95391 0.00000000 0.00000000 0.00000000
0.95591 0.00000000 0.00000000 0.00000000
0.95792 0.00000000 0.00000000 0.00000000
0.95992 0.00000000 0.00000000 0.00000000
0.96192 0.00000000 0.00000000 0.00000000
0.96393 0.00000000 0.00000000 0.00000000
0.96593 0.00000000 0.00000000 0.00000000
0.96794 0.00000000 0.00000000 0.00000000
0.96994 0.00000000 0.00000000 0.00000000
0.97194 0.00000000 0.00000000 0.00000000
0.97395 0.00000000 0.00000000 0.00000000
0.97595 0.00000000 0.00000000 0.00000000
0.97796 0.00000000 0.00000000 0.00000000
0.97996 0.00000000 0.00000000 0.00000000
0.98196 0.00000000 0.00000000 0.00000000
0.98397 0.00000000 0.00000000 0.00000000
0.98597 0.00000000 0.00000000 0.00000000
0.98798 0.00000000 0.00000000 0.00000000
0.98998 0.00000000 0.00000000 0.00000000
0.99198 0.00000000 0.00000000 0.00000000
0.99399 0.00000000 0.00000000 0.00000000
0.99599 0.00000000 0.00000000 0.00000000
0.99800 0.00000000 0.00000000 0.00000000
1.00000 0.00000000 0.00000000 0.00000000


==> sigmoid_alpha0.2.dat <==
x n10 n30 n100
0.00000 5.30146762 5.12981551 5.04502887
0.00200 5.30146759 5.12981551 5.04502887
0.00401 5.30146754 5.12981551 5.04502887
0.00601 5.30146749 5.12981551 5.04502887
0.00802 5.30146743 5.12981551 5.04502887
0.01002 5.30146736 5.12981551 5.04502887
0.01202 5.30146729 5.12981551 5.04502887
0.01403 5.30146720 5.12981551 5.04502887
0.01603 5.30146709 5.12981551 5.04502887
0.01804 5.30146698 5.12981551 5.04502887
0.02004 5.30146684 5.12981551 5.04502887
0.02204 5.30146668 5.12981551 5.04502887
0.02405 5.30146650 5.12981551 5.04502887
0.02605 5.30146629 5.12981551 5.04502887
0.02806 5.30146605 5.12981551 5.04502887
0.03006 5.30146578 5.12981551 5.04502887
0.03206 5.30146546 5.12981551 5.04502887
0.03407 5.30146509 5.12981551 5.04502887
0.03607 5.30146467 5.12981551 5.04502887
0.03808 5.30146419 5.12981551 5.04502887
0.04008 5.30146363 5.12981551 5.04502887
0.04208 5.30146299 5.12981551 5.04502887
0.04409 5.30146225 5.12981551 5.04502887
0.04609 5.30146140 5.12981551 5.04502887
0.04810 5.30146042 5.12981551 5.04502887
0.05010 5.30145929 5.12981551 5.04502887
0.05210 5.30145800 5.12981551 5.04502887
0.05411 5.30145650 5.12981551 5.04502887
0.05611 5.30145479 5.12981551 5.04502887
0.05812 5.30145281 5.12981551 5.04502887
0.06012 5.30145053 5.12981551 5.04502887
0.06212 5.30144791 5.12981551 5.04502887
0.06413 5.30144489 5.12981551 5.04502887
0.06613 5.30144142 5.12981551 5.04502887
0.06814 5.30143742 5.12981551 5.04502887
0.07014 5.30143282 5.12981551 5.04502887
0.07214 5.30142752 5.12981551 5.04502887
0.07415 5.30142142 5.12981551 5.04502887
0.07615 5.30141440 5.12981551 5.04502887
0.07816 5.30140633 5.12981551 5.04502887
0.08016 5.30139703 5.12981551 5.04502887
0.08216 5.30138632 5.12981551 5.04502887
0.08417 5.30137400 5.12981551 5.04502887
0.08617 5.30135981 5.12981551 5.04502887
0.08818 5.30134349 5.12981551 5.04502887
0.09018 5.30132469 5.12981551 5.04502887
0.09218 5.30130306 5.12981551 5.04502887
0.09419 5.30127816 5.12981551 5.04502887
0.09619 5.30124950 5.12981551 5.04502887
0.09820 5.30121650 5.12981551 5.04502887
0.10020 5.30117852 5.12981551 5.04502887
0.10220 5.30113481 5.12981551 5.04502887
0.10421 5.30108449 5.12981551 5.04502887
0.10621 5.30102657 5.12981551 5.04502887
0.10822 5.30095990 5.12981551 5.04502887
0.11022 5.30088315 5.12981551 5.04502887
0.11222 5.30079482 5.12981551 5.04502887
0.11423 5.30069314 5.12981551 5.04502887
0.11623 5.30057611 5.12981551 5.04502887
0.11824 5.30044140 5.12981551 5.04502887
0.12024 5.30028635 5.12981551 5.04502887
0.12224 5.30010788 5.12981551 5.04502887
0.12425 5.29990246 5.12981551 5.04502887
0.12625 5.29966602 5.12981551 5.04502887
0.12826 5.29939389 5.12981551 5.04502887
0.13026 5.29908067 5.12981551 5.04502887
0.13226 5.29872018 5.12981551 5.04502887
0.13427 5.29830528 5.12981551 5.04502887
0.13627 5.29782778 5.12981550 5.04502887
0.13828 5.29727824 5.12981550 5.04502887
0.14028 5.29664581 5.12981549 5.04502887
0.14228 5.29591801 5.12981547 5.04502887
0.14429 5.29508050 5.12981543 5.04502887
0.14629 5.29411678 5.12981538 5.04502887
0.14830 5.29300789 5.12981529 5.04502887
0.15030 5.29173203 5.12981514 5.04502887
0.15230 5.29026416 5.12981489 5.04502887
0.15431 5.28857553 5.12981447 5.04502887
0.15631 5.28663309 5.12981376 5.04502887
0.15832 5.28439894 5.12981258 5.04502887
0.16032 5.28182958 5.12981060 5.04502887
0.16232 5.27887511 5.12980728 5.04502887
0.16433 5.27547834 5.12980173 5.04502887
0.16633 5.27157376 5.12979243 5.04502887
0.16834 5.26708640 5.12977686 5.04502887
0.17034 5.26193050 5.12975079 5.04502887
0.17234 5.25600808 5.12970714 5.04502887
0.17435 5.24920734 5.12963405 5.04502887
0.17635 5.24140085 5.12951167 5.04502887
0.17836 5.23244358 5.12930675 5.04502887
0.18036 5.22217080 5.12896365 5.04502887
0.18236 5.21039575 5.12838925 5.04502887
0.18437 5.19690720 5.12742772 5.04502887
0.18637 5.18146688 5.12581846 5.04502885
0.18838 5.16380692 5.12312605 5.04502871
0.19038 5.14362720 5.11862399 5.04502749
0.19238 5.12059295 5.11110310 5.04501680
0.19439 5.09433260 5.09855890 5.04492350
0.19639 5.06443612 5.07769123 5.04410925
0.19840 5.03045414 5.04312867 5.03701320
0.20040 4.99189815 4.98629614 4.97591228
0.20240 4.94824211 4.89394644 4.49950136
0.20441 4.89892607 4.74673823 2.45110608
0.20641 4.84336216 4.51912051 0.49281616
0.20842 4.78094353 4.18322704 0.06180592
0.21042 4.71105687 3.72021242 0.00715853
0.21242 4.63309883 3.13852667 0.00082116
0.21443 4.54649679 2.48730475 0.00009409
0.21643 4.45073399 1.84594547 0.00001078
0.21844 4.34537872 1.28927581 0.00000124
0.22044 4.23011685 0.85668375 0.00000014
0.22244 4.10478622 0.54850957 0.00000002
0.22445 3.96941087 0.34231389 0.00000000
0.22645 3.82423247 0.21007689 0.00000000
0.22846 3.66973571 0.12756237 0.00000000
0.23046 3.50666425 0.07695117 0.00000000
0.23246 3.33602418 0.04623470 0.00000000
0.23447 3.15907234 0.02771202 0.00000000
0.23647 2.97728842 0.01658574 0.00000000
0.23848 2.79233113 0.00991794 0.00000000
0.24048 2.60598069 0.00592762 0.00000000
0.24248 2.42007169 0.00354163 0.00000000
0.24449 2.23642144 0.00211566 0.00000000
0.24649 2.05675974 0.00126368 0.00000000
0.24850 1.88266576 0.00075475 0.00000000
0.25050 1.71551674 0.00045076 0.00000000
0.25251 1.55645165 0.00026921 0.00000000
0.25451 1.40635107 0.00016077 0.00000000
0.25651 1.26583311 0.00009602 0.00000000
0.25852 1.13526315 0.00005734 0.00000000
0.26052 1.01477477 0.00003424 0.00000000
0.26253 0.90429848 0.00002045 0.00000000
0.26453 0.80359482 0.00001221 0.00000000
0.26653 0.71228903 0.00000729 0.00000000
0.26854 0.62990468 0.00000436 0.00000000
0.27054 0.55589479 0.00000260 0.00000000
0.27255 0.48966914 0.00000155 0.00000000
0.27455 0.43061725 0.00000093 0.00000000
0.27655 0.37812713 0.00000055 0.00000000
0.27856 0.33159971 0.00000033 0.00000000
0.28056 0.29045960 0.00000020 0.00000000
0.28257 0.25416253 0.00000012 0.00000000
0.28457 0.22220017 0.00000007 0.00000000
0.28657 0.19410268 0.00000004 0.00000000
0.28858 0.16943963 0.00000003 0.00000000
0.29058 0.14781961 0.00000002 0.00000000
0.29259 0.12888897 0.00000001 0.00000000
0.29459 0.11232985 0.00000001 0.00000000
0.29659 0.09785793 0.00000000 0.00000000
0.29860 0.08521987 0.00000000 0.00000000
0.30060 0.07419070 0.00000000 0.00000000
0.30261 0.06457127 0.00000000 0.00000000
0.30461 0.05618566 0.00000000 0.00000000
0.30661 0.04887890 0.00000000 0.00000000
0.30862 0.04251465 0.00000000 0.00000000
0.31062 0.03697322 0.00000000 0.00000000
0.31263 0.03214966 0.00000000 0.00000000
0.31463 0.02795204 0.00000000 0.00000000
0.31663 0.02429996 0.00000000 0.00000000
0.31864 0.02112313 0.00000000 0.00000000
0.32064 0.01836017 0.00000000 0.00000000
0.32265 0.01595753 0.00000000 0.00000000
0.32465 0.01386847 0.00000000 0.00000000
0.32665 0.01205227 0.00000000 0.00000000
0.32866 0.01047345 0.00000000 0.00000000
0.33066 0.00910110 0.00000000 0.00000000
0.33267 0.00790830 0.00000000 0.00000000
0.33467 0.00687163 0.00000000 0.00000000
0.33667 0.00597069 0.00000000 0.00000000
0.33868 0.00518776 0.00000000 0.00000000
0.34068 0.00450741 0.00000000 0.00000000
0.34269 0.00391622 0.00000000 0.00000000
0.34469 0.00340252 0.00000000 0.00000000
0.34669 0.00295616 0.00000000 0.00000000
0.34870 0.00256834 0.00000000 0.00000000
0.35070 0.00223137 0.00000000 0.00000000
0.35271 0.00193859 0.00000000 0.00000000
0.35471 0.00168422 0.00000000 0.00000000
0.35671 0.00146321 0.00000000 0.00000000
0.35872 0.00127120 0.00000000 0.00000000
0.36072 0.00110438 0.00000000 0.00000000
0.36273 0.00095945 0.00000000 0.00000000
0.36473 0.00083354 0.00000000 0.00000000
0.36673 0.00072414 0.00000000 0.00000000
0.36874 0.00062911 0.00000000 0.00000000
0.37074 0.00054654 0.00000000 0.00000000
0.37275 0.00047481 0.00000000 0.00000000
0.37475 0.00041249 0.00000000 0.00000000
0.37675 0.00035835 0.00000000 0.00000000
0.37876 0.00031132 0.00000000 0.00000000
0.38076 0.00027046 0.00000000 0.00000000
0.38277 0.00023496 0.00000000 0.00000000
0.38477 0.00020412 0.00000000 0.00000000
0.38677 0.00017733 0.00000000 0.00000000
0.38878 0.00015406 0.00000000 0.00000000
0.39078 0.00013383 0.00000000 0.00000000
0.39279 0.00011627 0.00000000 0.00000000
0.39479 0.00010101 0.00000000 0.00000000
0.39679 0.00008775 0.00000000 0.00000000
0.39880 0.00007623 0.00000000 0.00000000
0.40080 0.00006623 0.00000000 0.00000000
0.40281 0.00005753 0.00000000 0.00000000
0.40481 0.00004998 0.00000000 0.00000000
0.40681 0.00004342 0.00000000 0.00000000
0.40882 0.00003772 0.00000000 0.00000000
0.41082 0.00003277 0.00000000 0.00000000
0.41283 0.00002847 0.00000000 0.00000000
0.41483 0.00002473 0.00000000 0.00000000
0.41683 0.00002149 0.00000000 0.00000000
0.41884 0.00001867 0.00000000 0.00000000
0.42084 0.00001622 0.00000000 0.00000000
0.42285 0.00001409 0.00000000 0.00000000
0.42485 0.00001224 0.00000000 0.00000000
0.42685 0.00001063 0.00000000 0.00000000
0.42886 0.00000924 0.00000000 0.00000000
0.43086 0.00000802 0.00000000 0.00000000
0.43287 0.00000697 0.00000000 0.00000000
0.43487 0.00000606 0.00000000 0.00000000
0.43687 0.00000526 0.00000000 0.00000000
0.43888 0.00000457 0.00000000 0.00000000
0.44088 0.00000397 0.00000000 0.00000000
0.44289 0.00000345 0.00000000 0.00000000
0.44489 0.00000300 0.00000000 0.00000000
0.44689 0.00000260 0.00000000 0.00000000
0.44890 0.00000226 0.00000000 0.00000000
0.45090 0.00000196 0.00000000 0.00000000
0.45291 0.00000171 0.00000000 0.00000000
0.45491 0.00000148 0.00000000 0.00000000
0.45691 0.00000129 0.00000000 0.00000000
0.45892 0.00000112 0.00000000 0.00000000
0.46092 0.00000097 0.00000000 0.00000000
0.46293 0.00000084 0.00000000 0.00000000
0.46493 0.00000073 0.00000000 0.00000000
0.46693 0.00000064 0.00000000 0.00000000
0.46894 0.00000055 0.00000000 0.00000000
0.47094 0.00000048 0.00000000 0.00000000
0.47295 0.00000042 0.00000000 0.00000000
0.47495 0.00000036 0.00000000 0.00000000
0.47695 0.00000032 0.00000000 0.00000000
0.47896 0.00000027 0.00000000 0.00000000
0.48096 0.00000024 0.00000000 0.00000000
0.48297 0.00000021 0.00000000 0.00000000
0.48497 0.00000018 0.00000000 0.00000000
0.48697 0.00000016 0.00000000 0.00000000
0.48898 0.00000014 0.00000000 0.00000000
0.49098 0.00000012 0.00000000 0.00000000
0.49299 0.00000010 0.00000000 0.00000000
0.49499 0.00000009 0.00000000 0.00000000
0.49699 0.00000008 0.00000000 0.00000000
0.49900 0.00000007 0.00000000 0.00000000
0.50100 0.00000006 0.00000000 0.00000000
0.50301 0.00000005 0.00000000 0.00000000
0.50501 0.00000004 0.00000000 0.00000000
0.50701 0.00000004 0.00000000 0.00000000
0.50902 0.00000003 0.00000000 0.00000000
0.51102 0.00000003 0.00000000 0.00000000
0.51303 0.00000003 0.00000000 0.00000000
0.51503 0.00000002 0.00000000 0.00000000
0.51703 0.00000002 0.00000000 0.00000000
0.51904 0.00000002 0.00000000 0.00000000
0.52104 0.00000001 0.00000000 0.00000000
0.52305 0.00000001 0.00000000 0.00000000
0.52505 0.00000001 0.00000000 0.00000000
0.52705 0.00000001 0.00000000 0.00000000
0.52906 0.00000001 0.00000000 0.00000000
0.53106 0.00000001 0.00000000 0.00000000
0.53307 0.00000001 0.00000000 0.00000000
0.53507 0.00000001 0.00000000 0.00000000
0.53707 0.00000000 0.00000000 0.00000000
0.53908 0.00000000 0.00000000 0.00000000
0.54108 0.00000000 0.00000000 0.00000000
0.54309 0.00000000 0.00000000 0.00000000
0.54509 0.00000000 0.00000000 0.00000000
0.54709 0.00000000 0.00000000 0.00000000
0.54910 0.00000000 0.00000000 0.00000000
0.55110 0.00000000 0.00000000 0.00000000
0.55311 0.00000000 0.00000000 0.00000000
0.55511 0.00000000 0.00000000 0.00000000
0.55711 0.00000000 0.00000000 0.00000000
0.55912 0.00000000 0.00000000 0.00000000
0.56112 0.00000000 0.00000000 0.00000000
0.56313 0.00000000 0.00000000 0.00000000
0.56513 0.00000000 0.00000000 0.00000000
0.56713 0.00000000 0.00000000 0.00000000
0.56914 0.00000000 0.00000000 0.00000000
0.57114 0.00000000 0.00000000 0.00000000
0.57315 0.00000000 0.00000000 0.00000000
0.57515 0.00000000 0.00000000 0.00000000
0.57715 0.00000000 0.00000000 0.00000000
0.57916 0.00000000 0.00000000 0.00000000
0.58116 0.00000000 0.00000000 0.00000000
0.58317 0.00000000 0.00000000 0.00000000
0.58517 0.00000000 0.00000000 0.00000000
0.58717 0.00000000 0.00000000 0.00000000
0.58918 0.00000000 0.00000000 0.00000000
0.59118 0.00000000 0.00000000 0.00000000
0.59319 0.00000000 0.00000000 0.00000000
0.59519 0.00000000 0.00000000 0.00000000
0.59719 0.00000000 0.00000000 0.00000000
0.59920 0.00000000 0.00000000 0.00000000
0.60120 0.00000000 0.00000000 0.00000000
0.60321 0.00000000 0.00000000 0.00000000
0.60521 0.00000000 0.00000000 0.00000000
0.60721 0.00000000 0.00000000 0.00000000
0.60922 0.00000000 0.00000000 0.00000000
0.61122 0.00000000 0.00000000 0.00000000
0.61323 0.00000000 0.00000000 0.00000000
0.61523 0.00000000 0.00000000 0.00000000
0.61723 0.00000000 0.00000000 0.00000000
0.61924 0.00000000 0.00000000 0.00000000
0.62124 0.00000000 0.00000000 0.00000000
0.62325 0.00000000 0.00000000 0.00000000
0.62525 0.00000000 0.00000000 0.00000000
0.62725 0.00000000 0.00000000 0.00000000
0.62926 0.00000000 0.00000000 0.00000000
0.63126 0.00000000 0.00000000 0.00000000
0.63327 0.00000000 0.00000000 0.00000000
0.63527 0.00000000 0.00000000 0.00000000
0.63727 0.00000000 0.00000000 0.00000000
0.63928 0.00000000 0.00000000 0.00000000
0.64128 0.00000000 0.00000000 0.00000000
0.64329 0.00000000 0.00000000 0.00000000
0.64529 0.00000000 0.00000000 0.00000000
0.64729 0.00000000 0.00000000 0.00000000
0.64930 0.00000000 0.00000000 0.00000000
0.65130 0.00000000 0.00000000 0.00000000
0.65331 0.00000000 0.00000000 0.00000000
0.65531 0.00000000 0.00000000 0.00000000
0.65731 0.00000000 0.00000000 0.00000000
0.65932 0.00000000 0.00000000 0.00000000
0.66132 0.00000000 0.00000000 0.00000000
0.66333 0.00000000 0.00000000 0.00000000
0.66533 0.00000000 0.00000000 0.00000000
0.66733 0.00000000 0.00000000 0.00000000
0.66934 0.00000000 0.00000000 0.00000000
0.67134 0.00000000 0.00000000 0.00000000
0.67335 0.00000000 0.00000000 0.00000000
0.67535 0.00000000 0.00000000 0.00000000
0.67735 0.00000000 0.00000000 0.00000000
0.67936 0.00000000 0.00000000 0.00000000
0.68136 0.00000000 0.00000000 0.00000000
0.68337 0.00000000 0.00000000 0.00000000
0.68537 0.00000000 0.00000000 0.00000000
0.68737 0.00000000 0.00000000 0.00000000
0.68938 0.00000000 0.00000000 0.00000000
0.69138 0.00000000 0.00000000 0.00000000
0.69339 0.00000000 0.00000000 0.00000000
0.69539 0.00000000 0.00000000 0.00000000
0.69739 0.00000000 0.00000000 0.00000000
0.69940 0.00000000 0.00000000 0.00000000
0.70140 0.00000000 0.00000000 0.00000000
0.70341 0.00000000 0.00000000 0.00000000
0.70541 0.00000000 0.00000000 0.00000000
0.70741 0.00000000 0.00000000 0.00000000
0.70942 0.00000000 0.00000000 0.00000000
0.71142 0.00000000 0.00000000 0.00000000
0.71343 0.00000000 0.00000000 0.00000000
0.71543 0.00000000 0.00000000 0.00000000
0.71743 0.00000000 0.00000000 0.00000000
0.71944 0.00000000 0.00000000 0.00000000
0.72144 0.00000000 0.00000000 0.00000000
0.72345 0.00000000 0.00000000 0.00000000
0.72545 0.00000000 0.00000000 0.00000000
0.72745 0.00000000 0.00000000 0.00000000
0.72946 0.00000000 0.00000000 0.00000000
0.73146 0.00000000 0.00000000 0.00000000
0.73347 0.00000000 0.00000000 0.00000000
0.73547 0.00000000 0.00000000 0.00000000
0.73747 0.00000000 0.00000000 0.00000000
0.73948 0.00000000 0.00000000 0.00000000
0.74148 0.00000000 0.00000000 0.00000000
0.74349 0.00000000 0.00000000 0.00000000
0.74549 0.00000000 0.00000000 0.00000000
0.74749 0.00000000 0.00000000 0.00000000
0.74950 0.00000000 0.00000000 0.00000000
0.75150 0.00000000 0.00000000 0.00000000
0.75351 0.00000000 0.00000000 0.00000000
0.75551 0.00000000 0.00000000 0.00000000
0.75752 0.00000000 0.00000000 0.00000000
0.75952 0.00000000 0.00000000 0.00000000
0.76152 0.00000000 0.00000000 0.00000000
0.76353 0.00000000 0.00000000 0.00000000
0.76553 0.00000000 0.00000000 0.00000000
0.76754 0.00000000 0.00000000 0.00000000
0.76954 0.00000000 0.00000000 0.00000000
0.77154 0.00000000 0.00000000 0.00000000
0.77355 0.00000000 0.00000000 0.00000000
0.77555 0.00000000 0.00000000 0.00000000
0.77756 0.00000000 0.00000000 0.00000000
0.77956 0.00000000 0.00000000 0.00000000
0.78156 0.00000000 0.00000000 0.00000000
0.78357 0.00000000 0.00000000 0.00000000
0.78557 0.00000000 0.00000000 0.00000000
0.78758 0.00000000 0.00000000 0.00000000
0.78958 0.00000000 0.00000000 0.00000000
0.79158 0.00000000 0.00000000 0.00000000
0.79359 0.00000000 0.00000000 0.00000000
0.79559 0.00000000 0.00000000 0.00000000
0.79760 0.00000000 0.00000000 0.00000000
0.79960 0.00000000 0.00000000 0.00000000
0.80160 0.00000000 0.00000000 0.00000000
0.80361 0.00000000 0.00000000 0.00000000
0.80561 0.00000000 0.00000000 0.00000000
0.80762 0.00000000 0.00000000 0.00000000
0.80962 0.00000000 0.00000000 0.00000000
0.81162 0.00000000 0.00000000 0.00000000
0.81363 0.00000000 0.00000000 0.00000000
0.81563 0.00000000 0.00000000 0.00000000
0.81764 0.00000000 0.00000000 0.00000000
0.81964 0.00000000 0.00000000 0.00000000
0.82164 0.00000000 0.00000000 0.00000000
0.82365 0.00000000 0.00000000 0.00000000
0.82565 0.00000000 0.00000000 0.00000000
0.82766 0.00000000 0.00000000 0.00000000
0.82966 0.00000000 0.00000000 0.00000000
0.83166 0.00000000 0.00000000 0.00000000
0.83367 0.00000000 0.00000000 0.00000000
0.83567 0.00000000 0.00000000 0.00000000
0.83768 0.00000000 0.00000000 0.00000000
0.83968 0.00000000 0.00000000 0.00000000
0.84168 0.00000000 0.00000000 0.00000000
0.84369 0.00000000 0.00000000 0.00000000
0.84569 0.00000000 0.00000000 0.00000000
0.84770 0.00000000 0.00000000 0.00000000
0.84970 0.00000000 0.00000000 0.00000000
0.85170 0.00000000 0.00000000 0.00000000
0.85371 0.00000000 0.00000000 0.00000000
0.85571 0.00000000 0.00000000 0.00000000
0.85772 0.00000000 0.00000000 0.00000000
0.85972 0.00000000 0.00000000 0.00000000
0.86172 0.00000000 0.00000000 0.00000000
0.86373 0.00000000 0.00000000 0.00000000
0.86573 0.00000000 0.00000000 0.00000000
0.86774 0.00000000 0.00000000 0.00000000
0.86974 0.00000000 0.00000000 0.00000000
0.87174 0.00000000 0.00000000 0.00000000
0.87375 0.00000000 0.00000000 0.00000000
0.87575 0.00000000 0.00000000 0.00000000
0.87776 0.00000000 0.00000000 0.00000000
0.87976 0.00000000 0.00000000 0.00000000
0.88176 0.00000000 0.00000000 0.00000000
0.88377 0.00000000 0.00000000 0.00000000
0.88577 0.00000000 0.00000000 0.00000000
0.88778 0.00000000 0.00000000 0.00000000
0.88978 0.00000000 0.00000000 0.00000000
0.89178 0.00000000 0.00000000 0.00000000
0.89379 0.00000000 0.00000000 0.00000000
0.89579 0.00000000 0.00000000 0.00000000
0.89780 0.00000000 0.00000000 0.00000000
0.89980 0.00000000 0.00000000 0.00000000
0.90180 0.00000000 0.00000000 0.00000000
0.90381 0.00000000 0.00000000 0.00000000
0.90581 0.00000000 0.00000000 0.00000000
0.90782 0.00000000 0.00000000 0.00000000
0.90982 0.00000000 0.00000000 0.00000000
0.91182 0.00000000 0.00000000 0.00000000
0.91383 0.00000000 0.00000000 0.00000000
0.91583 0.00000000 0.00000000 0.00000000
0.91784 0.00000000 0.00000000 0.00000000
0.91984 0.00000000 0.00000000 0.00000000
0.92184 0.00000000 0.00000000 0.00000000
0.92385 0.00000000 0.00000000 0.00000000
0.92585 0.00000000 0.00000000 0.00000000
0.92786 0.00000000 0.00000000 0.00000000
0.92986 0.00000000 0.00000000 0.00000000
0.93186 0.00000000 0.00000000 0.00000000
0.93387 0.00000000 0.00000000 0.00000000
0.93587 0.00000000 0.00000000 0.00000000
0.93788 0.00000000 0.00000000 0.00000000
0.93988 0.00000000 0.00000000 0.00000000
0.94188 0.00000000 0.00000000 0.00000000
0.94389 0.00000000 0.00000000 0.00000000
0.94589 0.00000000 0.00000000 0.00000000
0.94790 0.00000000 0.00000000 0.00000000
0.94990 0.00000000 0.00000000 0.00000000
0.95190 0.00000000 0.00000000 0.00000000
0.95391 0.00000000 0.00000000 0.00000000
0.95591 0.00000000 0.00000000 0.00000000
0.95792 0.00000000 0.00000000 0.00000000
0.95992 0.00000000 0.00000000 0.00000000
0.96192 0.00000000 0.00000000 0.00000000
0.96393 0.00000000 0.00000000 0.00000000
0.96593 0.00000000 0.00000000 0.00000000
0.96794 0.00000000 0.00000000 0.00000000
0.96994 0.00000000 0.00000000 0.00000000
0.97194 0.00000000 0.00000000 0.00000000
0.97395 0.00000000 0.00000000 0.00000000
0.97595 0.00000000 0.00000000 0.00000000
0.97796 0.00000000 0.00000000 0.00000000
0.97996 0.00000000 0.00000000 0.00000000
0.98196 0.00000000 0.00000000 0.00000000
0.98397 0.00000000 0.00000000 0.00000000
0.98597 0.00000000 0.00000000 0.00000000
0.98798 0.00000000 0.00000000 0.00000000
0.98998 0.00000000 0.00000000 0.00000000
0.99198 0.00000000 0.00000000 0.00000000
0.99399 0.00000000 0.00000000 0.00000000
0.99599 0.00000000 0.00000000 0.00000000
0.99800 0.00000000 0.00000000 0.00000000
1.00000 0.00000000 0.00000000 0.00000000

